Approximate Ranking from Pairwise Comparisons

A common problem in machine learning is to rank a set of n items based on pairwise comparisons. Here ranking refers to partitioning the items into sets of pre-specified sizes according to their scores, which includes identification of the top-k items as the most prominent special case. The score of a given item is defined as the probability that it beats a randomly chosen other item. Finding an exact ranking typically requires a prohibitively large number of comparisons, but in practice, approximate rankings are often adequate. Accordingly, we study the problem of finding approximate rankings from pairwise comparisons. We analyze an active ranking algorithm that counts the number of comparisons won, and decides whether to stop or which pair of items to compare next, based on confidence intervals computed from the data collected in previous steps. We show that this algorithm succeeds in recovering approximate rankings using a number of comparisons that is close to optimal up to logarithmic factors. We also present numerical results, showing that in practice, approximation can drastically reduce the number of comparisons required to estimate a ranking.

==> diff.txt <==
0a1,11
> \documentclass[twoside]{article}
> %\usepackage{aistats2018}
> \usepackage[accepted]{aistats2018}
>  % If your paper is accepted, change the options for the package
> % aistats2018 as follows:
> %
> %\usepackage[accepted]{aistats2018}
> %
> % This option will print headings for the title of your paper and
> % headings for the authors names, plus a copyright note at the end of
> % the first column of the first page.
2d12
< \documentclass[11pt]{article}
4d13
< \usepackage{appendix}
6d14
< \usepackage[figuresright]{rotating}
25,27d32
< 
< \usepackage{enumerate}
< 
29,46c34,37
< \hypersetup{
<     bookmarks=true,         % show bookmarks bar?
<     unicode=false,          % non-Latin characters in Acrobat‚Äôs bookmarks
<     pdftoolbar=true,        % show Acrobat‚Äôs toolbar?
<     pdfmenubar=true,        % show Acrobat‚Äôs menu?
<     pdffitwindow=false,     % window fit to page when opened
<     pdfstartview={FitH},    % fits the width of the page to the window
<     %pdfauthor={Reinhard Heckel},     % author
<     pdfsubject={Subject},   % subject of the document
<     %pdfcreator={Reinhard Heckel},   % creator of the document
<     pdfproducer={Producer}, %!TEX encoding = UTF-8 Unicode: producer of the document
<     pdfnewwindow=true,      % links in new window
<     colorlinks=true,       % false: boxed links; true: colored links
<     linkcolor=red,          % color of internal links
<     citecolor=green,        % color of links to bibliography
<     filecolor=magenta,      % color of file links
<     urlcolor=cyan           % color of external links
< }
---
> \usetikzlibrary{matrix,arrows,decorations.pathmorphing}
> \usepackage[vlined,ruled,linesnumbered]{algorithm2e}
> 
> \definecolor{DarkBlue}{rgb}{0,0,0.7} 
60,66d50
< %%%%%%%%%%
< \setlength{\oddsidemargin}{0pt}
< \setlength{\evensidemargin}{0pt}
< \setlength{\textwidth}{6.5in}
< \setlength{\topmargin}{0in}
< \setlength{\textheight}{8.5in}
< %%%%%%%%%% 
68,69d51
< \usetikzlibrary{matrix,arrows,decorations.pathmorphing}
< \usepackage[vlined,ruled,linesnumbered]{algorithm2e}
84d65
< \definecolor{DarkBlue}{rgb}{0,0,0.7} 
87c68,70
< %%%%%%%%%%%% standard macros
---
> 
> 
> 
340,341d322
< %%
< %complexityterms
343d323
< %\title{Approximate ranking from pairwise comparisons}
345d324
< %\author{}
348,355d326
< %\maketitle
< 
< %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
< \begin{center}
< 
< {\bf{\LARGE{
< Approximate ranking from pairwise comparisons
< }}}
357d327
< \vspace*{.2in}
359,364c329
< {\large{
< \begin{tabular}{cccc}
< Reinhard Heckel$^{\ast}$ & Max Simchowitz$^{\star}$ & Kannan
< Ramchandran$^{\star}$ & Martin J. Wainwright$^{\dagger,\star}$ \\
< \end{tabular}
< }}
---
> \twocolumn[
366c331
< \vspace*{.05in}
---
> \aistatstitle{Approximate ranking from pairwise comparisons}
368,370c333
< \begin{tabular}{c}
< Department of ECE$^\ast$, Rice University%, Houston, TX 
< \end{tabular}
---
> \aistatsauthor{ Reinhard Heckel \And Max Simchowitz \And  Kannan Ramchandran \And Martin J. Wainwright }
372,385c335
< \begin{tabular}{c}
< Department of Statistics$^\dagger$, and EECS$^\star$, 
< %Department of Electrical Engineering and Computer Sciences$^\star$ \\
< University of California, Berkeley%,  Berkeley, CA 94720
< \end{tabular}
< 
< \vspace*{.1in}
< 
< 
< \today
< 
< \vspace*{.1in}
< 
< %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
---
> \aistatsaddress{ Rice University \And  UC Berkeley \And UC Berkeley \And UC Berkeley } ]
400d349
< \end{center}
437a387
> 
478a429,439
> %By contrast, \maxs{I feel that a passive algorithm could get $\numitems^2$ complexity if it new the $\SHORTSCORE$ up to a permutation, but otherwise couldn't?} 
> 
> %Moreover, \maxs{how well does passive adapt to approximate - my guess is, if passsive } \mycomment{Mentioned above...}
> 
> 
> %Consider the class of pairwise comparison matrices, where the corresponding scores obey for some $\h,\beta$
> %\[
> %\score_{i} \geq \score_{i+\h} + \beta \frac{\h}{\numitems}.
> %\]
> %Then, the number of comparisons is on the order of 
> 
480,495d440
< \paragraph{Related works: }
< There is a vast literature on ranking and
< estimation from pairwise comparison data, however most work focuses on finding \emph{exact} rankings. 
< %The vast majority of works assues probabilistic comparison outcomes
< Several prior works~\cite{hunter2004mm, negahban_iterative_2012, hajek2014minimax, shah_estimation_2015, shah_simple_2015} consider settings where pairs to be compared
< are chosen a priori, whereas here we assume that the pairs
< may be chosen in an active manner. 
< Moreover, several works impose restrictions on the pairwise comparison probabilities, e.g., by assuming the   Bradley-Terry-Luce (BTL) parametric model (discussed below) \cite{szorenyi_online_2015, hunter2004mm, negahban_iterative_2012, hajek2014minimax, shah_estimation_2015}. 
< Finally,
< \citet{eriksson_learning_2013} considers the problem of finding the
< very top items using graph based techniques,
< \citet{busa-fekete_top-k_2013} consider the problem of finding the
< top-k items, and \citet{ailon_active_2011} considers the problem of
< linearly ordering the items so as to disagree in as few pairwise
< preference labels as possible. 
< Our work is also related to the literature on multi-armed bandits, as discussed later in the paper.
502c447
<          title style={at={(0.5,-0.35)},anchor=north}, group
---
>          title style={at={(0.5,-0.45)},anchor=north}, group
506c451
<          width=0.38\textwidth, ymin=0,ymax=1]
---
>          width=0.28\textwidth, ymin=0,ymax=1]
508,511c453,456
< 	\nextgroupplot[title = {(a) ATP}] \addplot +[only
<           marks,blue,mark=x] table[x index=0,y
<           index=1]{../dat/atp_52_week_index.dat}; 
<           \nextgroupplot[title= {(b) PlaNYC}] \addplot +[only
---
> %	\nextgroupplot[title = {(a) ATP}] \addplot +[only
> %          marks,blue,mark=x] table[x index=0,y
> %          index=1]{../dat/atp_52_week_index.dat}; 
>           \nextgroupplot[title= {(a) PlaNYC}] \addplot +[only
515c460
< \nextgroupplot[title={(c) GIF}]        
---
> \nextgroupplot[title={(a) GIF}]        
523,524c468,469
< Estimated scores from three different domains:
< (a) Scores of the Association of Tennis Professionals (ATP) world tour, computed from the games played within a 52 week interval as the fraction of games won by the total number of games played. 
---
> Estimated scores from two different domains:
> %(a) Scores of the Association of Tennis Professionals (ATP) world tour, computed from the games played within a 52 week interval as the fraction of games won by the total number of games played. 
526,529c471,473
< (b) Comparisons of the proposals in the PlaNYC survey, as reported in the paper~\cite{salganik_wiki_2015}
< (only scores of items (proposals) that were rated at least $50$ times are
< depicted). 
< (c) Scores from comparisons of Gif's according to whether they display a certain emotion (see \href{http://www.gif.gf/}{http://www.gif.gf/}).
---
> (a) Comparisons of the proposals in the PlaNYC survey, as reported in the paper~\cite{salganik_wiki_2015}.
> %(only scores of items (proposals) that were rated at least $50$ times are depicted). 
> (b) Scores from comparisons of Gif's according to whether they display a certain emotion (see \href{http://www.gif.gf/}{http://www.gif.gf/}).
540a485,501
> \paragraph{Related works: }
> There is a vast literature on ranking and
> estimation from pairwise comparison data, however most work focuses on finding \emph{exact} rankings. 
> %The vast majority of works assues probabilistic comparison outcomes
> Several prior works~\cite{hunter2004mm, negahban_iterative_2012, hajek2014minimax, shah_estimation_2015, shah_simple_2015} consider settings where pairs to be compared
> are chosen a priori, whereas here we assume that the pairs
> may be chosen in an active manner. 
> Moreover, several works impose restrictions on the pairwise comparison probabilities, e.g., by assuming the   Bradley-Terry-Luce (BTL) parametric model (discussed below) \cite{szorenyi_online_2015, hunter2004mm, negahban_iterative_2012, hajek2014minimax, shah_estimation_2015}. 
> Finally,
> \citet{eriksson_learning_2013} considers the problem of finding the
> very top items using graph based techniques,
> \citet{busa-fekete_top-k_2013} consider the problem of finding the
> top-k items, and \citet{ailon_active_2011} considers the problem of
> linearly ordering the items so as to disagree in as few pairwise
> preference labels as possible. 
> Our work is also related to the literature on multi-armed bandits, as discussed later in the paper.
> 
542c503
< \section{Problem formulation and background}
---
> \section{Problem Formulation and Background}
593c554
< \begin{align}
---
> $
596,597c557
< \label{eq:defsets}
< \end{align}
---
> $
602c562
< \card{ (\S \cup \S') \setminus (\S \cap \S') }.
---
> \card{ ( \S \cup \S')\setminus (\S \cap \S') }.
611,613c571,573
< \begin{align}
< \comparisonclass[\pmatmin] & \defeq \left\{\Pmat \in (0,1)^{n\times n}
< \mid \pmat_{ij} = 1-\pmat_{ji}, \pmat_{ij} \geq \pmatmin 
---
> \begin{align*}
> \comparisonclass[\pmatmin]  \!\defeq \!\left\{\Pmat \in (0,1)^{n\times n}
> \!\mid\! \pmat_{ij} \!=\! 1\!-\!\pmat_{ji}, \pmat_{ij} \!\geq\! \pmatmin 
616,617c576,577
< \label{eq:defcomparisonclass}  
< \end{align}
---
> %\label{eq:defcomparisonclass}  
> \end{align*}
672a633
> 
691,694c652,655
< \begin{align}
< \label{eq:defn_parmodel}
< \parfamily = \{ \pmat_{ij} = \MYCDF(\parw_i - \parw_j) \ \ \mbox{for
<   all }i,j \in [\numitems],\ \ \text{ for some } \vw \in
---
> \begin{align*}
> %\label{eq:defn_parmodel}
> \parfamily = \{ \pmat_{ij} = \MYCDF(\parw_i - \parw_j) \ \ \forall i,j \in [\numitems],%\ \ \text{ for some } 
>   \vw \in
696c657
< \end{align}
---
> \end{align*}
715c676
< \section{Hamming-LUCB: Algorithm and analysis}
---
> \section{Hamming-LUCB: Algorithm and Analysis}
738,739c699
< where $u$ is an integer corresponding to the number of comparisons,
< and 
---
> where $u$ is an integer corresponding to the number of comparisons, and
755,756c715
< \dind_1 = \underset{i \in \{ (1), \ldots, (\setb - \h) \}}{\arg \min} \scorehat_i - \alpha_i,
< \quad 
---
> \dind_1 = \underset{i \in \{ (1), \ldots, (\setb - \h) \}}{\arg \min} \scorehat_i - \alpha_i,\nonumber \\
817,821c776,780
< \blow_1 = \underset{ i \in \{ \dind_1,(k-h+1),\dots,(k)\} }{\arg \max} ~ \alpha_i,
< \quad
< \text{and}
< \quad 
< \bup_2 = \underset{i \in \{\dind_2,(k+1),\dots,(k+h)\}}{\arg \max} ~ \alpha_i. 
---
> \blow_1 &= \underset{ i \in \{ \dind_1,(k-h+1),\dots,(k)\} }{\arg \max} ~ \alpha_i, \nonumber \\
> %\quad
> %\text{and}
> %\quad 
> \bup_2 &= \underset{i \in \{\dind_2,(k+1),\dots,(k+h)\}}{\arg \max} ~ \alpha_i. 
857,865c816,824
<          width=0.36\textwidth, ymin=-1,ymax=2]
< %
< 	\nextgroupplot[title = {(a) after $30$ comparisons}] 
< 	\addplot +[only marks,DarkBlue,mark=x,error bars/.cd,y dir=both, y explicit] 
<         table[x index=0,y index=1, y error index=2]{../dat/HammingLUCB_vis_up.dat};
<         	\addplot +[only marks,brown,mark=x,error bars/.cd,y dir=both, y explicit] 
<         table[x index=0,y index=1, y error index=2]{../dat/HammingLUCB_vis_mid.dat};
<         	\addplot +[only marks,red,mark=x,error bars/.cd,y dir=both, y explicit] 
<         table[x index=0,y index=1, y error index=2]{../dat/HammingLUCB_vis_low.dat};
---
>          width=0.29\textwidth, ymin=-1,ymax=2]
> %%
> %	\nextgroupplot[title = {(a) after $30$ comparisons}] 
> %	\addplot +[only marks,DarkBlue,mark=x,error bars/.cd,y dir=both, y explicit] 
> %        table[x index=0,y index=1, y error index=2]{../dat/HammingLUCB_vis_up.dat};
> %        	\addplot +[only marks,brown,mark=x,error bars/.cd,y dir=both, y explicit] 
> %        table[x index=0,y index=1, y error index=2]{../dat/HammingLUCB_vis_mid.dat};
> %        	\addplot +[only marks,red,mark=x,error bars/.cd,y dir=both, y explicit] 
> %        table[x index=0,y index=1, y error index=2]{../dat/HammingLUCB_vis_low.dat};
867c826
< 	\nextgroupplot[title = {(b) after $200$ comparisions}] 
---
> 	\nextgroupplot[title = {(a) after $200$ comparisions}] 
875c834
< 	\nextgroupplot[title = {(c) at termination}] 
---
> 	\nextgroupplot[title = {(b) at termination}] 
889c848
< The estimates of the scores $\scorehat_i$ of the top items $\{(1), \ldots, (\setb-\h) \}$, the middle items $\{\pi(\setb-\h+1), \ldots, \pi(\setb+\h)\}$, and the bottom items $\{(\setb+1+\h), \ldots, (\numitems) \}$, along with the confidence intervals $[\scorehat_i - \alpha_i, \scorehat_i + \alpha_i]$ are depicted in blue, brown, and red, respectively, after 30 and 200 comparisons, and at termination.
---
> The estimates of the scores $\scorehat_i$ of the top items $\{(1), \ldots, (\setb-\h) \}$, the middle items $\{\pi(\setb-\h+1), \ldots, \pi(\setb+\h)\}$, and the bottom items $\{(\setb+1+\h), \ldots, (\numitems) \}$, along with the confidence intervals $[\scorehat_i - \alpha_i, \scorehat_i + \alpha_i]$ are depicted in blue, brown, and red, respectively, after 200 comparisons, and at termination.
920,922c879,880
< \Nup{\h}{\pmat}
< =
< \Ohidinglogs\left(
---
> &\Nup{\h}{\pmat} = \\ 
> &\Ohidinglogs\left(
930c888
< \right).
---
> \right). \nonumber
965,967c923,926
< \left\{\Pmat \in (0,1)^{n\times n}
< \mid \pmat_{ij} = 1-\pmat_{ji}, %\pmat_{ij} \geq \pmatmin, 
< \text{ and } \tau_i - \tau_{i+\h} \geq \beta \h / \numitems, \text{ for all } i \right\}.
---
> \{
> &\Pmat \in (0,1)^{n\times n} \mid \pmat_{ij} = 1-\pmat_{ji}, %\pmat_{ij} \geq \pmatmin, 
> \nonumber \\
> &\text{ and } \tau_i - \tau_{i+\h} \geq \beta \h / \numitems, \text{ for all } i \}.
983c942,943
< \Nlow{\h}{\pmat} \defeq \clow \log\left(\frac{1}{2 \delta}
---
> &\Nlow{\h}{\pmat} \defeq \\
> &\clow \log\left(\frac{1}{2 \delta}
997c957,959
< still relate the lower bound to the upper bound by (see Section~\ref{sec:proofequplorel} for the simple proof)
---
> still relate the lower bound to the upper bound by 
> %(see Section~\ref{sec:proofequplorel} for the simple proof)
> (see the supplement for the simple proof)
1041,1042c1003
< \pdfmin \leq \MYCDF'(\timeind) \leq \pdfmax, \quad \text{for all } t
< \in [\inv{\MYCDF}(\pmatmin), \inv{\MYCDF}(1-\pmatmin)].
---
> \pdfmin \leq \MYCDF'(\timeind) \leq \pdfmax,
1043a1005,1006
> $\text{for all } t
> \in [\inv{\MYCDF}(\pmatmin), \inv{\MYCDF}(1-\pmatmin)]$.
1072c1035
< \gap{\setb-3\h}{i}^{-2}
---
> \gap{\setb-3\h}{i}^{-2} \nonumber \\
1086c1049,1050
< This conclusion continues to hold for general pairwise comparison matrices, please see Theorem~\ref{thm:lowerboundmoderateconf} in Section~\ref{sec:altcmp} for a formal statement. 
---
> This conclusion continues to hold for general pairwise comparison matrices, please see the supplement for a formal statement. 
> %Theorem~\ref{thm:lowerboundmoderateconf} in Section~\ref{sec:altcmp} for a formal statement. 
1204c1168
< height=6cm,xlabel={$h$}, ylabel = {\# comparisons}, legend style={at={(2,1)}},]
---
> height=6cm,xlabel={$h$}, ylabel = {\# comparisons}, legend style={at={(1,1.5)}},]
1232a1197
> %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
1234a1200,1201
> \section{Discussion}
> \label{sec:discussion}
1235a1203,1208
> In this paper, we considered the problem of finding an Hamming-approximate ranking from pairwise comparisons. 
> We provided an algorithm that allows to significantly reduce the sample complexity if one is content with an approximate ranking. 
> Moreover, we showed that our algorithm is near optimal and remains near optimal when imposing common parametric assumptions. 
> There are a number of open and practically relevant questions
> suggested by our work. 
> As our work shows, it is non-trivial to adapt to approximate notions of ranking. It would be interesting to further understand how one can optimally adapt to approximate notions of ranking, by closing the gap of our bounds for pathological problem instances, and more importantly by studying other notions of approximate rankings. It would also be interesting to study algorithms that work with a limited budget of queries and adaptively determine how well of an approximation they can deliver. 
1237c1210,1213
< %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
---
> \printbibliography
> 
> 
> %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
1240,1242d1215
< %%%%%%%%%%%
< %\newpage
< %\section{Proofs}
1243a1217
> \onecolumn
1244a1219,1225
> \newpage 
> %%%
> 
> 
> 
> \section*{Supplementary Material for
> ``Approximate ranking from pairwise comparisons''}
1351c1332
< let $\blow_1$ and $\bup_2$ be the two items selected in Step~\ref{it:step4} of the algorithm. Note that in each iteration only those two items are compared to other items. 
---
> let $\blow_1$ and $\bup_2$ be the two items selected in Step~5 of the algorithm. Note that in each iteration only those two items are compared to other items. 
1607d1587
< %%%
1673d1652
< 
1930,1931c1909,1911
< &\underset{e_\m \geq 0}{\text{minimize}} \sum_{\m \in \S_1} e_\m \nonumber \\
< &\text{subject to}
---
> \underset{e_\m \geq 0}{\text{minimize}} \sum_{\m \in \S_1}e_\m
> \quad
> \text{subject to}
2354,2362d2333
< \section{Discussion}
< \label{sec:discussion}
< 
< In this paper, we considered the problem of finding an Hamming-approximate ranking from pairwise comparisons. 
< We provided an algorithm that allows to significantly reduce the sample complexity if one is content with an approximate ranking. 
< Moreover, we showed that our algorithm is near optimal and remains near optimal when imposing common parametric assumptions. 
< There are a number of open and practically relevant questions
< suggested by our work. 
< As our work shows, it is non-trivial to adapt to approximate notions of ranking. It would be interesting to further understand how one can optimally adapt to approximate notions of ranking, by closing the gap of our bounds for pathological problem instances, and more importantly by studying other notions of approximate rankings. It would also be interesting to study algorithms that work with a limited budget of queries and adaptively determine how well of an approximation they can deliver. 
2366,2368d2336
< \subsection*{Acknowledgements}
< The work of RH was supported by the Swiss National Science Foundation
< under grant P2EZP2\_159065.  
2370d2337
< %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
2372c2339,2346
< \printbibliography
---
> 
>                        
> 
>  
> %\subsection*{Acknowledgements}
> %The work of RH was supported by the Swiss National Science Foundation under grant P2EZP2\_159065.  
> 
> 
2408,2419d2381
<  
< 
< %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
<  
<  
< 
< 
< \end{document}
< 
< \newpage 
<  
< %\mycomment{Not part of the NIPS submission; we may or may not have this as a section of the paper} 
2421d2382
< The papers~\cite{yue_beat_2011,falahatgar_maximum_2017} consider the following model:
2423d2383
< Let $\mu_{ij} = \pmat_{ij}-1/2$. 
2425,2439d2384
< \begin{itemize}
< \item Relaxed Stochastic transitivity:
< \begin{align}
< \gamma \mu_{ik} \geq \max(\mu_{ij}, \mu_{jk} ),
< \quad \text{ for all $i,j,k$ with $\score_{\pi(i)} \geq \score_{\pi(j)} \geq \score_{\pi(k)}$}.
< \end{align}
< \item Stochastic triangle inequality:
< \begin{align}
< \mu_{ik} \leq \mu_{ij} + \mu_{jk},
< %
< \quad 
< %
< \text{ for all $i,j,k$ with $\score_{\pi(i)} \geq \score_{\pi(j)} \geq \score_{\pi(k)}$}.
< \end{align}
< \end{itemize}
2442,2448d2386
< \paragraph{Maximum selection problem \cite{yue_beat_2011,falahatgar_maximum_2017}:}
< Let $1$ be the top item. 
< Find an item $j$ such that 
< \[
< %\mu_{i1} \geq - \epsilon'.
< \epsilon \geq  \mu_{1j}.
< \]
2450,2454d2387
< \paragraph{$\epsilon$-ranking \cite{falahatgar_maximum_2017}:}
< Find a ranking $\pi'(1), \ldots, \pi'(\numitems)$ such that whenever $\score_{\pi'(i)} > \score_{\pi'(j)}$, then 
< \[
< \mu_{ij} \geq -\epsilon'.
< \]
2456,2475d2388
< \begin{lemma}
< \label{lem:tsoadf}
< Suppose relaxed stochastic transitivity and the stochastic triangle inequality holds. 
< Then, for any pair $\score_i \geq \score_j$:
< \begin{align}
< 2 \gamma \mu_{ij}
< \geq
< \score_i - \score_j.
< \end{align}
< \end{lemma}
< 
< A consequence is that $\epsilon \geq \mu_{1j}$ implies $2\gamma \epsilon \geq \score_1 - \score_j$, due to
< \begin{align}
< \epsilon 
< \geq 
< \mu_{1j}
< \geq
< \frac{1}{2\gamma} (\score_1 - \score_j).
< \end{align}
< Thus, and $\epsilon$-ranking implies that the scores are $\epsilon$-close (up to a constant). 
2478,2498d2390
< On the other hand, consider a parametric model, and assume that the pairwise comparison probabilities are bounded away from zero.
< By inequality \cite[Eq.~(32)]{heckel_active_2016}, we have that
< \[
< \score_i - \score_j 
< \geq
< \frac{\numitems}{\numitems-1}
< \pdfmin (\parw_i - \parw_j)
< \geq
< 2 \pdfmin^2 \mu_{ij},
< \]
< where the last inequality follows from $\MYCDF(\parw_i - \parw_j) \geq \frac{1}{2} +\pdfmin(\parw_i - \parw_j)$.
< 
< It follows that $\epsilon \geq \score_1 - \score_j$ implies $\epsilon \geq \mu_{1j}$ with $\epsilon = 2\pdfmin^2 \epsilon'$.
< Thus, Theorem~\ref{thm:epsilonranking} below ensures that the sample complexity of the maximum selection problem with the $\epsilon$-LUCB algorithm is given by 
< \[
< \frac{
< \numitems \log(\numitems \log(1/(\epsilon' \gamma)) / \delta)
< }{\epsilon'^2},
< \]
< provided that the 
< 
2500,2713d2391
< 
< 
< 
< 
< 
< \begin{proof}[Proof of Lemma~\ref{lem:tsoadf}]
< Suppose for simplicity that $\score_i > \score_j$. 
< First note that 
< \[
< (\numitems - 1)
< (\score_i - \score_j)
< =
< \sum_{k\neq i} \mu_{ik}
< -
< \sum_{k\neq j} \mu_{jk}
< =
< 2\mu_{ij} + \sum_{k\notin \{i,j\}}  \mu_{ik} - \mu_{jk}. 
< \]
< The proof is concluded by showing that $\mu_{ik} - \mu_{jk} \leq \gamma \mu_{ij}$. 
< 
< To this end, first consider the case that $\score_i > \score_j > \score_k$. 
< By the stochastic triangle inequality,
< \[
< \mu_{ik} - \mu_{jk} \leq \mu_{ij},
< \]
< as desired. 
< 
< 
< Next, suppose that $\score_i > \score_k > \score_j$. 
< We then have that 
< \[
< \mu_{ik} - \mu_{jk} \leq 2 \gamma \mu_{ij},
< \]
< where we used that $\gamma \mu_{ij} \geq \max(\mu_{ik}, \mu_{kj}) = \max(\mu_{ik}, -\mu_{jk})$, due to relaxed stochastic transitivity.
< 
< Finally, suppose that $\score_k > \score_i > \score_j$. 
< We have that
< \[
< \mu_{ik} - \mu_{jk}
< =
< \mu_{kj} - \mu_{ki}
< \leq
< \mu_{ij},
< \]
< where the last inequality follows by the stochastic triangle inequality $\mu_{kj} \leq \mu_{ki} + \mu_{ij}$.
< \end{proof}
< 
< 
< 
< \newpage
< 
< 
< \section{$\epsilon$-accurate rankings}
< 
< 
< We present an algorithm for obtaining an $\epsilon$-accurate ranking, 
< and lower bounds proving that the algorithm is optimal up to log-factors.
< 
< 
< 
< \paragraph{$\epsilon$-accurate ranking:}
< %The former is defined as follows. 
< We say the ranking $\Shat_1,\ldots, \Shat_\numsets$ is $\epsilon$-accurate if 
< \begin{align*}
< \min_{i \in \S_\setind, j \in \Shat_\setind} |\tau_i - \tau_j| \leq \epsilon, \quad \text{for all } \setind \in [\numsets]. 
< %\label{eq:performancecriterion}
< \end{align*}
< Here, $\epsilon \in [0,1)$ is a real valued accuracy parameter. 
< We are interested in an $\epsilon$-accurate ranking if we consider items that have a similar score as exchangeable in the ranking. 
< 
< 
< Our strategy is an adaption of the Lower and Upper Confidence Bound (LUCB) algorithm from the bandit literature \cite{auer_finite-time_2002}. 
< 
< The inputs of the algorithm are a collection of positive integers $\{\setb_\setind\}_{\setind=0}^{\numsets}$, a tolerance parameter $\delta \in (0,1)$ that defines the probability with which the algorithm is allowed to fail, and the level of approximation $\epsilon$ that is tolerated. 
< 
< \begin{algorithm1}[$\epsilon$-LUCB]
< At initialization, 
< for all items $i \in [\numitems]$, 
< compare item $i$ to an item chosen uniformly at random from $[\numitems] \setminus \{i\}$, and set 
< \begin{align*}
< \scorehat_i(1) =  
< \begin{cases}
< 1 &\mbox{if $i$ wins},\\
< 0  &\mbox{otherwise.}
< \end{cases}
< \end{align*}
< Moreover, initialize the total number of comparisons with $\NC_{i} = 1$. 
< Proceed by repeating the following steps till termination:
< \begin{enumerate}
< \item Sort the items by their current estimates of the scores: 
< For any $k \in [\numitems]$, let $(k)$ denote the item with the $k$-th largest estimate of the score,
< and set $\Shat_\setind = \{ (\setb_{\setind-1}+1),\ldots, (\setb_{\setind}) \}$, for all $\setind$.
< %%
< \item
< Set  
< $\alpha_\nextind 
< \defeq \alpha(\NC_\nextind)$, 
< where $\alpha(u) \defeq \sqrt{\frac{\log(125 \numitems \log(1.12 u )/\delta)}{u}}$. 
< For all $\setind \in \{2,\ldots,\numsets\}$
< define 
< \begin{align}
< \bup_\ell = \arg \max_{i \in \Shat_\setind} 
<  \scorehat_{i} + \alpha_{i},
< \end{align}
< and for all $\setind \in \{1,\cdots,\numsets -1 \}$ define 
< \begin{align}
< \blow_\ell 
< &= \arg \min_{i \in \Shat_\setind}
<  \scorehat_{i} - \alpha_{i}. 
< \end{align}
< Let $\setind'$ be an index maximizing $\empgap(\bup_{\setind+1}, \blow_{\setind})$ over $\setind \in \{1,\ldots, \numsets-1\}$. 
< Here, we defined 
< \[
< \empgap(i,j)
< \defeq 
< \scorehat_i + \alpha_i 
< -
< ( \scorehat_j - \alpha_j ). 
< \]
< 
< %%%%%%%
< \item 
< If $\empgap(\bup_{\setind'+1}, \blow_{\setind'}) \leq \epsilon$, terminate. 
< 
< %%%%%%%
< \item \label{it:step4} 
< For $\nextind \in \{\blow_{\setind'-1}, \bup_{\setind}\}$, do: 
< Increase $\NC_\nextind$ by one,
< compare $\nextind$ to an item chosen uniformly at random from $[\numitems] \setminus \{\nextind\}$, and set
< \begin{align*}
< %\scorehat_\nextind(\NC_\nextind) =  
< %\begin{cases}
< %\frac{\NC_\nextind-1}{\NC_\nextind} \scorehat_\nextind(\NC_\nextind-1) + 
< %\frac{1}{\NC_\nextind} & \qquad \mbox{if $\nextind$ wins}\\
< %\frac{\NC_\nextind-1}{\NC_\nextind}  \scorehat_\nextind(\NC_\nextind-1)  & \qquad \mbox{otherwise.}
< \scorehat_\nextind(\NC_\nextind) 
< =  
< \frac{\NC_\nextind-1}{\NC_\nextind} \scorehat_\nextind(\NC_\nextind-1) + 
< \frac{1}{\NC_\nextind} \ind{ \text{$\nextind$ wins}}.
< \end{align*}
< \end{enumerate}
< 
< \end{algorithm1}
< 
< 
< %%%
< 
< \subsection{Guarantees and optimality of the LUCB ranking algorithm}
< 
< 
< 
< 
< In this section, we establish conditions on the number of comparisons for the LUCB ranking algorithm to succeed. 
< As shown below, the sample complexity is a function of $\epsilon$ and the gaps between the scores, defined as 
< \begin{align}
< \label{EqnGap}
< \gapup{\setind}{i} \defeq \score_{\pi(\loindmone{\setind})} - \score_{i},
< \quad \mbox{and} 
< \quad 
< %
< \gaplo{\setind}{i} \defeq \score_{i} -
< \score_{\pi(\upindpone{\setind}) }.
< \end{align}
< The dependence on these gaps is controlled via the functions
< \begin{align*}
< \FLOW(x) \defeq \frac{1}{x^2}, \quad \mbox{and} \quad \FAR(x) \defeq
< \frac{\log(2\log(2/x))}{x^2}.
< \end{align*}
< Specifically, the sample complexity is determined by the complexity parameter
< \begin{align*}
< \complexityP_\FGEN
< \defeq \sum_{i \in \S_1} 
< \FGEN(\gaplo{1}{i}+\epsilon) + \sum_{\setind = 2}^{\numsets -1} \sum_{i \in
<   \S_\setind} 
<   \max \Big \{ \FGEN(\gaplo{\setind}{i}+\epsilon) , 
< \FGEN(\gapup{\setind}{i}+\epsilon) \Big \} + \sum_{i \in \S_\numsets}
< \FGEN(\gapup{\numsets}{i}+\epsilon).
< \end{align*}
< 
< \begin{theorem}
< \label{thm:epsilonranking}
< There are positive universal constants $(\constup, \clow)$ such that:
< \begin{enumerate}%[leftmargin=-3cm]
< \item[(a)] For any $\Pmat \in \comparisonclass[0]$, and any $\delta \in (0,1]$ the $\epsilon$-LUCB ranking algorithm is $(\epsilon,\delta)$-accurate for $\Pmat$ using a query size upper bounded by 
< \begin{subequations}
< \begin{align*}
< \constup \log\left( \frac{\numitems}{\delta} \right)\complexityP_{\FAR}.
< \end{align*}
< %
< \item[(b)] 
< For any $\delta \in (0, 0.14]$ and $\epsilon \in [0,1/16]$, consider a ranking
<   algorithm that is uniformly $(\delta,\epsilon)$-accurate over $\comparisonclass[1/16]$. 
<  Then when applied to a given pairwise comparison model $\Pmat \in
<   \comparisonclass[3/8]$, it must make at least
< \begin{align*}
< \clow \log\left(\frac{1}{2 \delta}
< \right) \complexityP_{\FLOW} 
< \end{align*}
< \end{subequations}
< comparisons on average.
< \end{enumerate}
< \end{theorem}
< 
< 
< 
< 
< Note that the sample complexity of the algorithm is upper bounded by 
< \[
< \frac{
< \numitems \log(\numitems \log(1/\epsilon) / \delta)
< }{\epsilon^2}.
< \]
<  
<  
2715,2729d2392
< 
< 
< 
< 
< 
< 
< 
< 
< 
< 
< 
< 
< 
< 
< 

